CHEOPS observations of TESS primary mission monotransits

We set out to look at the overlap between CHEOPS sky coverage and TESS primary mission monotransits to determine what fraction of TESS monotransits may be observed by CHEOPS. We carry out a simulation of TESS transits based on the stellar population in TICv8 in the primary TESS mission. We then select the monotransiting candidates and determine their CHEOPS observing potential. We find that TESS will discover approximately 433 monotransits during its primary mission. Using a baseline observing efficiency of 40% we then find that 387 of these ($\sim$89%) will be observable by CHEOPS with an average observing time of $\sim$60 days per year. Based on the individual observing times and orbital periods of each system we predict that CHEOPS could observe additional transits for approximately 302 of the 433 TESS primary mission monotransits ($\sim$70%). Given that CHEOPS will require some estimate of period before observing a target we estimate that up to 250 ($\sim$58%) TESS primary mission monotransits could have solved periods prior to CHEOPS observations using a combination of photometry and spectroscopy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
